Multi-Robot Routing with Time Windows: A Column Generation Approach

Robots performing tasks in warehouses provide the first example of wide-spread adoption of autonomous vehicles in transportation and logistics. The efficiency of these operations, which can vary widely in practice, are a key factor in the success of supply chains. In this work we consider the problem of coordinating a fleet of robots performing picking operations in a warehouse so as to maximize the net profit achieved within a time period while respecting problem- and robot-specific constraints. We formulate the problem as a weighted set packing problem where the elements in consideration are items on the warehouse floor that can be picked up and delivered within specified time windows. We enforce the constraint that robots must not collide, that each item is picked up and delivered by at most one robot, and that the number of robots active at any time does not exceed the total number available. Since the set of routes is exponential in the size of the input, we attack optimization of the resulting integer linear program using column generation, where pricing amounts to solving an elementary resource-constrained shortest-path problem. We propose an efficient optimization scheme that avoids consideration of every increment within the time windows. We also propose a heuristic pricing algorithm that can efficiently solve the pricing subproblem. While this itself is an important problem, the insights gained from solving these problems effectively can lead to new advances in other time-widow constrained vehicle routing problems.

==> results/exp15/parameter_1.txt <==
size 15
removes 20
D 25
N 5
R 2
T 75
Q 6
demand 1 3 2 3 3 3 2 3 2 1 3 2 3 2 2 1 3 2 2 2 1 3 2 1 2 
theta_1 1
theta_2 2
theta_d -50 -50 -50 -50 -50 -50 -50 -50 -50 -50 -50 -50 -50 -50 -50 -50 -50 -50 -50 -50 -50 -50 -50 -50 -50 
D_locations 79 201 138 4 203 151 216 37 30 199 149 14 159 158 193 148 26 5 6 204 50 174 108 110 167 
N_location 119
R_locations 118
R_locations 119
R_locations 198
R_locations 119
remove_locations 25 55 114 189 200 219 154 45 153 73 162 140 103 197 11 22 9 20 41 128 


==> results/exp20/parameter_1.txt <==
size 20
removes 40
D 25
N 5
R 2
T 100
Q 6
demand 1 3 2 3 3 3 2 3 2 1 3 2 3 2 2 1 3 2 2 2 1 3 2 1 2 
theta_1 1
theta_2 2
theta_d -50 -50 -50 -50 -50 -50 -50 -50 -50 -50 -50 -50 -50 -50 -50 -50 -50 -50 -50 -50 -50 -50 -50 -50 -50 
D_locations 142 360 247 7 366 272 390 68 54 362 270 26 292 290 354 273 48 8 10 11 93 324 202 207 315 
N_location 210
R_locations 211
R_locations 210
R_locations 353
R_locations 210
remove_locations 47 104 218 358 206 394 294 85 393 141 313 387 200 49 22 44 16 39 80 252 197 5 386 338 198 71 88 257 391 199 332 289 82 167 209 280 53 367 24 162 


==> results/expo0/parameter_1.txt <==
size 10
removes 15
D 15
N 4
R 2
T 30
Q 6
demand 2 3 1 1 1 1 3 1 1 2 1 2 1 2 3 
theta_1 1
theta_2 2
theta_d -50 -50 -50 -50 -50 -50 -50 -50 -50 -50 -50 -50 -50 -50 -50 
D_locations 92 56 23 41 94 1 53 62 64 63 47 74 51 50 100 
N_location 55
R_locations 25
R_locations 55
R_locations 16
R_locations 55
remove_locations 85 8 45 86 75 5 78 32 89 36 4 79 22 69 44 

